Deep Reinforcement Learning for Autonomous Driving: A Survey

With the development of deep representation learning, the domain of reinforcement learning (RL) has become a powerful learning framework now capable of learning complex policies in high dimensional environments. This review summarises deep reinforcement learning (DRL) algorithms and provides a taxonomy of automated driving tasks where (D)RL methods have been employed, while addressing key computational challenges in real world deployment of autonomous driving agents. It also delineates adjacent domains such as behavior cloning, imitation learning, inverse reinforcement learning that are related but are not classical RL algorithms. The role of simulators in training agents, methods to validate, test and robustify existing solutions in RL are discussed.

==> Review.txt <==

The review of your paper, "Deep Reinforcement Learning for Autonomous Driving: A Survey," T-ITS-20-03-0576, has been completed. The reviewers’ comments and those of the Associate Editor are copied below. Based on these comments and recommendation of the Associate Editor your paper is not ready for publication in its present form, A properly revised version that takes care of the concerns and drawbacks pointed out by the reviewers and Associate Editor  is potentially publishable.

Therefore, I suggest that you revise your paper along the lines described by the reviewers and resubmit the paper. Please include a description on how you took into account the reviewers' comments in preparing your revision. We would then hope to determine a publication decision soon thereafter. Please note that if your revision is not submitted within the next 3 months (90 days), your paper will be treated as a new paper.

You may want to resubmit your paper as a REGULAR PAPER (suggested length: 10 Transactions pages, authors' biographies included).  The Associate Editor will determine  whether your paper is best suited to be considered as a Regular Paper or shortened to a Short Paper.

Thank you for submitting your manuscript to the Transactions on Intelligent Transportation Systems.

Sincerely,

Azim Eskandarian
Editor-in-Chief
Transactions on Intelligent Transportation Systems



Reviewers' comments:

Reviewer: 1

Recommendation: Prepare A Major Revision For A New Review

Comments:
This survey paper reviews deep reinforcement learning algorithms and provides a taxonomy of automated driving tasks where RL methods have been employed. Also, it addresses key computational challenges in the real-world deployment of autonomous driving agents. Moreover, some supportive tools such as driving simulators and RL libraries are introduced to facilitate future research.

The paper is generally well written and easy to read. The topics about reinforcement learning and its application to autonomous driving tasks are comprehensively summarized. However, the following comments should be carefully considered before the paper is ready to publish.

1. In Section III, the authors provide a brief summary of the formulation of reinforcement learning as well as a series of widely used methods (e.g. value-based methods, policy-based methods, etc.) However, it seems that the authors did not mention any autonomous driving components in this section. It would be better to closely connect methods to applications. More specifically, the authors should analyze which classes of approaches are suitable for driving tasks and their advantages and disadvantages.

2. More and more research efforts have been devoted to multi-agent RL, which is a significant subfield of RL for autonomous driving. It would be better to include more related works of multi-agent RL and suggest future research directions.

Additional Questions:
Summary of Evaluation: Good

If the paper is rejected for publication, the authors should: Prepare a major revision and resubmit to The ITS Transactions as a new paper

textbox:

Organization: 4

Clarity: 4

Length: 3

References: 4

Correctness: 4

Significance: 3

Originality: 2

Attachments: 3

If Survey Coverage: 4

Contribution: 4

What are the contributions of this paper?: This survey paper reviews deep reinforcement learning algorithms and provides a taxonomy of automated driving tasks where RL methods have been employed. Also, it addresses key computational challenges in the real-world deployment of autonomous driving agents. Moreover, some supportive tools such as driving simulators and RL libraries are introduced to facilitate future research.

What are some ways in which the paper could be improved? Please supply any additional important references that you feel the author omitted which should be noted in the paper.: 1. In Section III, the authors provide a brief summary of the formulation of reinforcement learning as well as a series of widely used methods (e.g. value-based methods, policy-based methods, etc.) However, it seems that the authors did not mention any autonomous driving components in this section. It would be better to closely connect methods to applications. More specifically, the authors should analyze which classes of approaches are suitable for driving tasks and their advantages and disadvantages.

2. More and more research efforts have been devoted to multi-agent RL, which is a significant subfield of RL for autonomous driving. It would be better to include more related works of multi-agent RL and suggest future research directions.


Reviewer: 2

Recommendation: Accept With Minor Changes

Comments:
A good review with a wide coverage of relevant topics. There are some additions I think would be nice to have.
1. Since reinforcement learning and its application in autonomous driving is an emergent area, maybe it would be nice to have a figure which plots the number of reviewed publications versus year, with some discussions about the trend and underlying cause.
2. Section 2 is a nice general introduction to AV system, but it feels a bit off the focus. Maybe considering narrow it a bit.
3. It would be better to summarise some identified key challenges in the conclusion and provide some suggestions for future research.

Additional Questions:
Summary of Evaluation: Good

If the paper is rejected for publication, the authors should:

textbox:

Organization: 4

Clarity: 4

Length: 4

References: 3

Correctness: 4

Significance: 3

Originality: 3

Attachments: 3

If Survey Coverage: 3

Contribution: 4

What are the contributions of this paper?: This paper presents a review of literature on deep reinforcement learning approaches for autonomous driving.

What are some ways in which the paper could be improved? Please supply any additional important references that you feel the author omitted which should be noted in the paper.:


Reviewer: 3

Recommendation: Prepare A Major Revision For A New Review

Comments:
Why is half the paper standard information found on basic RL textbooks and/or seminal papers on standard results like Reward Shaping and basics of DRL? This is a major filler that needs a big haircut.

The paper should focus on the survey of DRL for Autonomous Driving. The second half which then focus on DRL for Autonomous Driving then is not able to go deep enough in detail such that it provides a good synthesis of where the field is going, it reads as a bunch of papers here and there and what they did. A survey paper must be more than this, it must seek unify results, highlight what is working, highlight what is not working and discuss the direction of the subfield of RL applied to DRL. Also, I found that there was little surveyed about how DRL for AD tasks compares to other approaches such as classic Control methods and also Hybrid approaches of DRL+Control methods, Why is this not relevant?

So some areas the authors did reasonably well are the Sample Efficiency section and the Simulation+Real Data set discussion among others, but I do wish they expanded such quality to other sections and reduced the standard review of basics so they can have more pages to expand more, and also use more tables as needed to summarize results.

I recommend authors refer to a good example of a survey paper by looking at

A Survey of Deep Learning Applications to Autonomous Vehicle Control
Sampo Kuutti, Richard Bowden, Yaochu Jin, Phil Barber, and Saber Fallah,

Additional Questions:
Summary of Evaluation: Fair

If the paper is rejected for publication, the authors should: Prepare a major revision and resubmit to The ITS Transactions as a new paper

textbox:

Organization: 2

Clarity: 2

Length: 3

References: 2

Correctness: 3

Significance: 2

Originality: 2

Attachments:

If Survey Coverage:

Contribution: 2

What are the contributions of this paper?: The contribution of this paper is low half the paper is a simple review on Reinforcement Learning and DRL.. I don't see why such a textbook review of standard results in detail is relevant. Also the half of the paper that discusses DRL is poor in detail for a survey paper.

What are some ways in which the paper could be improved? Please supply any additional important references that you feel the author omitted which should be noted in the paper.: The paper could be improved by focusing on an survey on DRL rather than spending half the time covering standard results found in any RL textbook. Lots of the topics discussed are taken basically from Sutton and Barto.


Reviewer: 4

Recommendation: Prepare A Major Revision For A New Review

Comments:
1. The  significant drawback of this survey paper is that it lacks of the most important part of a high quality review paper: future research directions or at least some insightful suggestions. the current version looks more like a literature review section of a regular paper.

2. Some sentences are too long and with syntax errors, which makes it is hard to read and understand, eg.,

"By jointly training on real world images translated to
simulation and the controller applied over them, a controller
 is learns steering in the real world domain without any ground
 truth from the real world."

Additional Questions:
Summary of Evaluation: Fair

If the paper is rejected for publication, the authors should: Prepare a major revision and resubmit to The ITS Transactions as a new paper

textbox:

Organization: 3

Clarity: 3

Length: 4

References: 3

Correctness: 3

Significance: 2

Originality: 2

Attachments: 3

If Survey Coverage: 2

Contribution: 2

What are the contributions of this paper?: This paper reviewed some of the recent theory and application studies in the domain of RL and autonomous driving and pointed out some challenges of applying RL in AV applications.

What are some ways in which the paper could be improved? Please supply any additional important references that you feel the author omitted which should be noted in the paper.: 1. The  significant drawback of this survey paper is that it lacks of the most important part of a high quality review paper: future research directions or at least some insightful suggestions. the current version looks more like a literature review section of a regular paper.

2. Some sentences are too long and with syntax errors, which makes it is hard to read and understand, eg.,

"By jointly training on real world images translated to
simulation and the controller applied over them, a controller
 is learns steering in the real world domain without any ground
 truth from the real world."

Please note that some reviewers may have attached more comments; please log into https://mc.manuscriptcentral.com/t-its to download them.


Editor's comments:
Editor
Comments to the Author:
Reviewers have provided several suggestions to improve the focus and organization of the survey in the manuscript. Please carefully address their comments and revise the manuscript.
